Nonsingular systems of generalized Sylvester equations: an algorithmic approach

We consider the uniqueness of solution (i.e., nonsingularity) of systems of $r$ generalized Sylvester and $\star$-Sylvester equations with $n\times n$ coefficients. After several reductions, we show that it is sufficient to analyze periodic systems having, at most, one generalized $\star$-Sylvester equation. We provide characterizations for the nonsingularity in terms of spectral properties of either matrix pencils or formal matrix products, both constructed from the coefficients of the system. The proposed approach uses the periodic Schur decomposition, and leads to a backward stable $O(n^3r)$ algorithm for computing the (unique) solution.

==> backwardErrorN.dat <==
%% LaTeX2e file `backwardErrorN.dat'
%% generated by the `filecontents' environment
%% from source `fusion' on 2019/06/15.
%%
5.0000e+01   3.1645e-16
1.0000e+02   4.1397e-16
2.0000e+02   5.5563e-16
4.0000e+02   7.5074e-16
8.0000e+02   1.0521e-15
1.6000e+03   1.4418e-15


==> backwardErrorR.dat <==
%% LaTeX2e file `backwardErrorR.dat'
%% generated by the `filecontents' environment
%% from source `fusion' on 2019/06/15.
%%
   5.0000e+01   1.9072e-16
1.0000e+02   1.9093e-16
2.0000e+02   1.8979e-16
4.0000e+02   1.9122e-16
8.0000e+02   1.9135e-16
1.6000e+03   1.9062e-16


==> times.dat <==
%% LaTeX2e file `times.dat'
%% generated by the `filecontents' environment
%% from source `fusion' on 2019/06/15.
%%
32  4.00000000000000008E-003
64  1.20009999999999978E-002
128  4.00029999999999969E-002
256  0.35202200000000000
512   5.6963549999999996
1024   55.811488000000004
2048   527.76098300000001
4096   5081.9176000000007
8192   51071.783787000000


==> timesR.dat <==
%% LaTeX2e file `timesR.dat'
%% generated by the `filecontents' environment
%% from source `fusion' on 2019/06/15.
%%
32  4.00000000000000008E-003
64  8.00000000000000017E-003
128  1.20000000000000002E-002
256  2.00009999999999979E-002
512  4.80029999999999901E-002
1024  0.14400900000000000
2048  0.37602300000000000
4096  0.81605099999999997
8192   1.6641040000000000
16384   3.3642099999999999

